Probabilistic Selection in AgentSpeak(L)

Agent programming is mostly a symbolic discipline and, as such, draws little benefits from probabilistic areas as machine learning and graphical models. However, the greatest objective of agent research is the achievement of autonomy in dynamical and complex environments --- a goal that implies embracing uncertainty and therefore the entailed representations, algorithms and techniques. This paper proposes an innovative and conflict free two layer approach to agent programming that uses already established methods and tools from both symbolic and probabilistic artificial intelligence. Moreover, this framework is illustrated by means of a widely used agent programming example, GoldMiners.

==> experiment2.dat <==
NOISE DUMMY DUMMYMIN DUMMYMAX NOC NOCMIN NOCMAX COR CORMIN CORMAX
0.000 16.6 14.3589684915 18.8410315085 29.5 27.5209429855 31.4790570145 29.5 27.5209429855 31.4790570145
0.025 12.1 09.9539441863 14.2460558137 21.2 17.1612983384 25.2387016616 26.1 22.7926008876 29.4073991124
0.050 07.3 04.1368440513 10.4631559487 14.4 11.2518082792 17.5481917208 17.3 14.8721523020 19.7278476980
0.075 05.4 03.1838973149 07.6161026851 07.7 05.3893964233 10.0106035767 14.9 12.3083467310 17.4916532690
0.100 02.4 00.9018529964 03.8981470036 06.9 04.8330645336 08.9669354664 12.0 08.0984333631 15.9015666369

